Reptile: Aggregation-level Explanations for Hierarchical Data

Recent query explanation systems help users understand anomalies in aggregation results by proposing predicates that describe input records that, if deleted, would resolve the anomalies. However, it can be difficult for users to understand how a predicate was chosen, and these approaches are limited to errors that can be resolved through deletion. In contrast, data errors may be due to group-wise errors, such as missing records or systematic value errors. This paper presents Reptile, an explanation system for hierarchical data. Given an anomalous aggregate query result, Reptile recommends the next drill-down attribute,and ranks the drill-down groups based on the extent repairing the group's statistics to its expected values resolves the anomaly. Reptile efficiently trains a multi-level model that leverages the data's hierarchy to estimate the expected values, and uses a factorised representation of the feature matrix to remove redundancies due to the data's hierarchical structure. We further extend model training to support factorised data, and develop a suite of optimizations that leverage the data's hierarchical structure. Reptile reduces end-to-end runtimes by more than 6 times compared to a Matlab-based implementation, correctly identifies 21/30 data errors in John Hopkin's COVID-19 data, and correctly resolves 20/22 complaints in a user study using data and researchers from Columbia University's Financial Instruments Sector Team.

==> data/covid.csv <==
experiment,system,Correct,Time
COVID,Reptile,0.7,0.524
COVID,Sensitivity,0.066,0.036
COVID,Support,0.033,0.031


==> data/criteria.csv <==
experiment,system,corr,accuracy
Missing,Reptile,1,1
Missing,Outlier,1,1
Missing,Raw,1,0.013
Missing,Sensitivity,1,0.51
Missing,Support,1,0
Missing,Reptile,0.9,0.995
Missing,Outlier,0.9,0.994
Missing,Raw,0.9,0.013
Missing,Sensitivity,0.9,0.498
Missing,Support,0.9,0
Missing,Reptile,0.8,0.972
Missing,Outlier,0.8,0.947
Missing,Raw,0.8,0.01
Missing,Sensitivity,0.8,0.485
Missing,Support,0.8,0
Missing,Reptile,0.7,0.887
Missing,Outlier,0.7,0.834
Missing,Raw,0.7,0.01
Missing,Sensitivity,0.7,0.511
Missing,Support,0.7,0
Missing,Reptile,0.6,0.823
Missing,Outlier,0.6,0.748
Missing,Raw,0.6,0.011
Missing,Sensitivity,0.6,0.504
Missing,Support,0.6,0
Decrease,Reptile,1,1
Decrease,Outlier,1,1
Decrease,Raw,1,0.809
Decrease,Sensitivity,1,0.476
Decrease,Support,1,0.01
Decrease,Reptile,0.9,0.978
Decrease,Outlier,0.9,0.994
Decrease,Raw,0.9,0.615
Decrease,Sensitivity,0.9,0.473
Decrease,Support,0.9,0.013
Decrease,Reptile,0.8,0.855
Decrease,Outlier,0.8,0.898
Decrease,Raw,0.8,0.539
Decrease,Sensitivity,0.8,0.475
Decrease,Support,0.8,0.007
Decrease,Reptile,0.7,0.739
Decrease,Outlier,0.7,0.744
Decrease,Raw,0.7,0.481
Decrease,Sensitivity,0.7,0.466
Decrease,Support,0.7,0.014
Decrease,Reptile,0.6,0.656
Decrease,Outlier,0.6,0.618
Decrease,Raw,0.6,0.424
Decrease,Sensitivity,0.6,0.46
Decrease,Support,0.6,0.009
Missing + Decrease,Reptile,1,1
Missing + Decrease,Outlier,1,1
Missing + Decrease,Raw,1,0.015
Missing + Decrease,Sensitivity,1,0.575
Missing + Decrease,Support,1,0
Missing + Decrease,Reptile,0.9,0.995
Missing + Decrease,Outlier,0.9,0.991
Missing + Decrease,Raw,0.9,0.016
Missing + Decrease,Sensitivity,0.9,0.575
Missing + Decrease,Support,0.9,0
Missing + Decrease,Reptile,0.8,0.978
Missing + Decrease,Outlier,0.8,0.962
Missing + Decrease,Raw,0.8,0.021
Missing + Decrease,Sensitivity,0.8,0.585
Missing + Decrease,Support,0.8,0
Missing + Decrease,Reptile,0.7,0.922
Missing + Decrease,Outlier,0.7,0.884
Missing + Decrease,Raw,0.7,0.018
Missing + Decrease,Sensitivity,0.7,0.607
Missing + Decrease,Support,0.7,0
Missing + Decrease,Reptile,0.6,0.849
Missing + Decrease,Outlier,0.6,0.787
Missing + Decrease,Raw,0.6,0.016
Missing + Decrease,Sensitivity,0.6,0.57
Missing + Decrease,Support,0.6,0
Duplication,Reptile,1,1
Duplication,Outlier,1,1
Duplication,Raw,1,0.014
Duplication,Sensitivity,1,0.472
Duplication,Support,1,0.472
Duplication,Reptile,0.9,0.961
Duplication,Outlier,0.9,0.948
Duplication,Raw,0.9,0.009
Duplication,Sensitivity,0.9,0.511
Duplication,Support,0.9,0.511
Duplication,Reptile,0.8,0.826
Duplication,Outlier,0.8,0.794
Duplication,Raw,0.8,0.009
Duplication,Sensitivity,0.8,0.486
Duplication,Support,0.8,0.486
Duplication,Reptile,0.7,0.719
Duplication,Outlier,0.7,0.677
Duplication,Raw,0.7,0.01
Duplication,Sensitivity,0.7,0.506
Duplication,Support,0.7,0.506
Duplication,Reptile,0.6,0.659
Duplication,Outlier,0.6,0.614
Duplication,Raw,0.6,0.003
Duplication,Sensitivity,0.6,0.494
Duplication,Support,0.6,0.494
Increase,Reptile,1,1
Increase,Outlier,1,1
Increase,Raw,1,0.783
Increase,Sensitivity,1,0.481
Increase,Support,1,0.01
Increase,Reptile,0.9,0.984
Increase,Outlier,0.9,0.997
Increase,Raw,0.9,0.663
Increase,Sensitivity,0.9,0.495
Increase,Support,0.9,0.008
Increase,Reptile,0.8,0.849
Increase,Outlier,0.8,0.908
Increase,Raw,0.8,0.544
Increase,Sensitivity,0.8,0.483
Increase,Support,0.8,0.005
Increase,Reptile,0.7,0.745
Increase,Outlier,0.7,0.754
Increase,Raw,0.7,0.475
Increase,Sensitivity,0.7,0.466
Increase,Support,0.7,0.006
Increase,Reptile,0.6,0.634
Increase,Outlier,0.6,0.62
Increase,Raw,0.6,0.41
Increase,Sensitivity,0.6,0.475
Increase,Support,0.6,0.012
Duplication + Increase,Reptile,1,1
Duplication + Increase,Outlier,1,1
Duplication + Increase,Raw,1,0.923
Duplication + Increase,Sensitivity,1,0.562
Duplication + Increase,Support,1,0.482
Duplication + Increase,Reptile,0.9,0.977
Duplication + Increase,Outlier,0.9,0.97
Duplication + Increase,Raw,0.9,0.835
Duplication + Increase,Sensitivity,0.9,0.598
Duplication + Increase,Support,0.9,0.505
Duplication + Increase,Reptile,0.8,0.898
Duplication + Increase,Outlier,0.8,0.875
Duplication + Increase,Raw,0.8,0.798
Duplication + Increase,Sensitivity,0.8,0.583
Duplication + Increase,Support,0.8,0.502
Duplication + Increase,Reptile,0.7,0.787
Duplication + Increase,Outlier,0.7,0.761
Duplication + Increase,Raw,0.7,0.731
Duplication + Increase,Sensitivity,0.7,0.596
Duplication + Increase,Support,0.7,0.518
Duplication + Increase,Reptile,0.6,0.721
Duplication + Increase,Outlier,0.6,0.679
Duplication + Increase,Raw,0.6,0.716
Duplication + Increase,Sensitivity,0.6,0.589
Duplication + Increase,Support,0.6,0.492


==> data/criteria2.csv <==
setting,experiment,system,corr,accuracy
hierarchy,Missing,Reptile,0.9,0.999
hierarchy,Missing,Flat,0.9,0.994
hierarchy,Missing,Reptile,0.8,0.997
hierarchy,Missing,Flat,0.8,0.971
hierarchy,Missing,Reptile,0.7,0.963
hierarchy,Missing,Flat,0.7,0.903
hierarchy,Missing,Reptile,0.6,0.888
hierarchy,Missing,Flat,0.6,0.805
hierarchy,Missing,Reptile,0.5,0.771
hierarchy,Missing,Flat,0.5,0.703
hierarchy,Decrease,Reptile,0.9,1
hierarchy,Decrease,Flat,0.9,0.981
hierarchy,Decrease,Reptile,0.8,0.998
hierarchy,Decrease,Flat,0.8,0.858
hierarchy,Decrease,Reptile,0.7,0.905
hierarchy,Decrease,Flat,0.7,0.743
hierarchy,Decrease,Reptile,0.6,0.799
hierarchy,Decrease,Flat,0.6,0.642
hierarchy,Decrease,Reptile,0.5,0.65
hierarchy,Decrease,Flat,0.5,0.593
hierarchy,Missing + Decrease,Reptile,0.9,1
hierarchy,Missing + Decrease,Flat,0.9,0.998
hierarchy,Missing + Decrease,Reptile,0.8,0.998
hierarchy,Missing + Decrease,Flat,0.8,0.978
hierarchy,Missing + Decrease,Reptile,0.7,0.979
hierarchy,Missing + Decrease,Flat,0.7,0.918
hierarchy,Missing + Decrease,Reptile,0.6,0.934
hierarchy,Missing + Decrease,Flat,0.6,0.844
hierarchy,Missing + Decrease,Reptile,0.5,0.858
hierarchy,Missing + Decrease,Flat,0.5,0.797
hierarchy,Duplication,Reptile,0.9,0.987
hierarchy,Duplication,Flat,0.9,0.946
hierarchy,Duplication,Reptile,0.8,0.93
hierarchy,Duplication,Flat,0.8,0.845
hierarchy,Duplication,Reptile,0.7,0.844
hierarchy,Duplication,Flat,0.7,0.73
hierarchy,Duplication,Reptile,0.6,0.776
hierarchy,Duplication,Flat,0.6,0.659
hierarchy,Duplication,Reptile,0.5,0.691
hierarchy,Duplication,Flat,0.5,0.59
hierarchy,Increase,Reptile,0.9,1
hierarchy,Increase,Flat,0.9,0.977
hierarchy,Increase,Reptile,0.8,0.986
hierarchy,Increase,Flat,0.8,0.859
hierarchy,Increase,Reptile,0.7,0.918
hierarchy,Increase,Flat,0.7,0.717
hierarchy,Increase,Reptile,0.6,0.786
hierarchy,Increase,Flat,0.6,0.635
hierarchy,Increase,Reptile,0.5,0.625
hierarchy,Increase,Flat,0.5,0.571
hierarchy,Duplication + Increase,Reptile,0.9,1
hierarchy,Duplication + Increase,Flat,0.9,0.978
hierarchy,Duplication + Increase,Reptile,0.8,0.994
hierarchy,Duplication + Increase,Flat,0.8,0.882
hierarchy,Duplication + Increase,Reptile,0.7,0.957
hierarchy,Duplication + Increase,Flat,0.7,0.814
hierarchy,Duplication + Increase,Reptile,0.6,0.867
hierarchy,Duplication + Increase,Flat,0.6,0.706
hierarchy,Duplication + Increase,Reptile,0.5,0.795
hierarchy,Duplication + Increase,Flat,0.5,0.687
multiple,Missing + Duplication,Reptile,1,1
multiple,Missing + Duplication,Outlier,1,0.689
multiple,Missing + Duplication,Reptile,0.9,0.998
multiple,Missing + Duplication,Outlier,0.9,0.65
multiple,Missing + Duplication,Reptile,0.8,0.966
multiple,Missing + Duplication,Outlier,0.8,0.613
multiple,Missing + Duplication,Reptile,0.7,0.91
multiple,Missing + Duplication,Outlier,0.7,0.602
multiple,Missing + Duplication,Reptile,0.6,0.852
multiple,Missing + Duplication,Outlier,0.6,0.544
multiple,Decrease + Increase,Reptile,1,1
multiple,Decrease + Increase,Outlier,1,0.573
multiple,Decrease + Increase,Reptile,0.9,0.998
multiple,Decrease + Increase,Outlier,0.9,0.661
multiple,Decrease + Increase,Reptile,0.8,0.996
multiple,Decrease + Increase,Outlier,0.8,0.631
multiple,Decrease + Increase,Reptile,0.7,0.91
multiple,Decrease + Increase,Outlier,0.7,0.657
multiple,Decrease + Increase,Reptile,0.6,0.852
multiple,Decrease + Increase,Outlier,0.6,0.592
multiple,All,Reptile,1,1
multiple,All,Outlier,1,0.525
multiple,All,Reptile,0.9,0.999
multiple,All,Outlier,0.9,0.549
multiple,All,Reptile,0.8,0.996
multiple,All,Outlier,0.8,0.529
multiple,All,Reptile,0.7,0.985
multiple,All,Outlier,0.7,0.518
multiple,All,Reptile,0.6,0.956
multiple,All,Outlier,0.6,0.5


==> data/drilldown.csv <==
experiment,system,hierarchy,ordinal,attribute,time
drilldown,cache,,Init,3,0.006207
drilldown,cache,A,1st,3,0.008955
drilldown,cache,B,1st,3,0.009342
drilldown,dynamic,,Init,3,0.006073
drilldown,dynamic,A,1st,3,0.008948
drilldown,dynamic,B,1st,3,0.008642
drilldown,static,A,1st,3,0.012933
drilldown,static,B,1st,3,0.012717
drilldown,cache,A,2nd,3,0.013456
drilldown,cache,B,2nd,3,0.000031
drilldown,dynamic,A,2nd,3,0.013654
drilldown,dynamic,B,2nd,3,0.009628
drilldown,static,A,2nd,3,0.019191
drilldown,static,B,2nd,3,0.018433
drilldown,cache,A,3rd,3,0.020029
drilldown,cache,B,3rd,3,0.000036
drilldown,dynamic,A,3rd,3,0.021355
drilldown,dynamic,B,3rd,3,0.009186
drilldown,static,A,3rd,3,0.025106
drilldown,static,B,3rd,3,0.023808
drilldown,cache,,Init,4,0.012131
drilldown,cache,A,1st,4,0.010848
drilldown,cache,B,1st,4,0.014954
drilldown,dynamic,,Init,4,0.012707
drilldown,dynamic,A,1st,4,0.009873
drilldown,dynamic,B,1st,4,0.013352
drilldown,static,A,1st,4,0.018632
drilldown,static,B,1st,4,0.018934
drilldown,cache,A,2nd,4,0.013909
drilldown,cache,B,2nd,4,0.000049
drilldown,dynamic,A,2nd,4,0.014563
drilldown,dynamic,B,2nd,4,0.013539
drilldown,static,A,2nd,4,0.020744
drilldown,static,B,2nd,4,0.019487
drilldown,cache,A,3rd,4,0.019066
drilldown,cache,B,3rd,4,0.000054
drilldown,dynamic,A,3rd,4,0.019367
drilldown,dynamic,B,3rd,4,0.012675
drilldown,static,A,3rd,4,0.026676
drilldown,static,B,3rd,4,0.024405
drilldown,cache,,Init,5,0.018242
drilldown,cache,A,1st,5,0.008305
drilldown,cache,B,1st,5,0.019722
drilldown,dynamic,,Init,5,0.018429
drilldown,dynamic,A,1st,5,0.008729
drilldown,dynamic,B,1st,5,0.020675
drilldown,static,A,1st,5,0.022096
drilldown,static,B,1st,5,0.023704
drilldown,cache,A,2nd,5,0.014184
drilldown,cache,B,2nd,5,0.000056
drilldown,dynamic,A,2nd,5,0.012902
drilldown,dynamic,B,2nd,5,0.019552
drilldown,static,A,2nd,5,0.024686
drilldown,static,B,2nd,5,0.025304
drilldown,cache,A,3rd,5,0.019249
drilldown,cache,B,3rd,5,0.000057
drilldown,dynamic,A,3rd,5,0.021253
drilldown,dynamic,B,3rd,5,0.020931
drilldown,static,A,3rd,5,0.029063
drilldown,static,B,3rd,5,0.028863


==> data/model.csv <==
experiment,system,external,dataset,AIC
Model,Linear,FALSE,FIST,78.5
Model,Linear,TRUE,FIST,75.72
Model,Multi-level,FALSE,FIST,0
Model,Multi-level,TRUE,FIST,1.62
Model,Linear,FALSE,VOTE,5088.91
Model,Linear,TRUE,VOTE,1284.25
Model,Multi-level,FALSE,VOTE,4747.53
Model,Multi-level,TRUE,VOTE,0


==> data/real.csv <==
experiment,system,dataset,measure
Complaint drill down,Reptile,Absentee,1.64018
Complaint drill down,Matlab,Absentee,10.26944
Complaint drill down,Reptile,COMPAS,1.47774
Complaint drill down,Matlab,COMPAS,8.83041


==> data/synthetic.csv <==
experiment,system,hierarchy,attribute,relation,time
Build,Reptile,3,1,10,0.000619
Build,Reptile,4,1,10,0.000761
Build,Reptile,5,1,10,0.000882
Build,Reptile,6,1,10,0.000953
Build,Reptile,7,1,10,0.001052
Build,Lapack,3,1,10,0.000586
Build,Lapack,4,1,10,0.004894
Build,Lapack,5,1,10,0.041194
Build,Lapack,6,1,10,0.328455
Build,Lapack,7,1,10,3.857833
Gram Matrix,Reptile,3,1,10,0.000021
Gram Matrix,Reptile,4,1,10,0.000023
Gram Matrix,Reptile,5,1,10,0.000037
Gram Matrix,Reptile,6,1,10,0.000042
Gram Matrix,Reptile,7,1,10,0.000044
Gram Matrix,Lapack,3,1,10,0.000122
Gram Matrix,Lapack,4,1,10,0.000338
Gram Matrix,Lapack,5,1,10,0.003689
Gram Matrix,Lapack,6,1,10,0.044463
Gram Matrix,Lapack,7,1,10,0.717577
Right Multiplication,Reptile,3,1,10,0.000086
Right Multiplication,Reptile,4,1,10,0.000611
Right Multiplication,Reptile,5,1,10,0.003935
Right Multiplication,Reptile,6,1,10,0.035385
Right Multiplication,Reptile,7,1,10,0.358189
Right Multiplication,Lapack,3,1,10,0.0000398
Right Multiplication,Lapack,4,1,10,0.000733
Right Multiplication,Lapack,5,1,10,0.004505
Right Multiplication,Lapack,6,1,10,0.041652
Right Multiplication,Lapack,7,1,10,0.557841
Left Multiplication,Reptile,3,1,10,0.000026
Left Multiplication,Reptile,4,1,10,0.000147
Left Multiplication,Reptile,5,1,10,0.001014
Left Multiplication,Reptile,6,1,10,0.012398
Left Multiplication,Reptile,7,1,10,0.105426
Left Multiplication,Lapack,3,1,10,0.000012
Left Multiplication,Lapack,4,1,10,0.000189
Left Multiplication,Lapack,5,1,10,0.001583
Left Multiplication,Lapack,6,1,10,0.034733
Left Multiplication,Lapack,7,1,10,0.507301
Group Gram Matrix,Reptile,3,1,10,0.000194
Group Gram Matrix,Reptile,4,1,10,0.002268
Group Gram Matrix,Reptile,5,1,10,0.015024
Group Gram Matrix,Reptile,6,1,10,0.144833
Group Gram Matrix,Reptile,7,1,10,1.518574
Group Gram Matrix,Lapack,3,1,10,0.000148
Group Gram Matrix,Lapack,4,1,10,0.002625
Group Gram Matrix,Lapack,5,1,10,0.031169
Group Gram Matrix,Lapack,6,1,10,0.281191
Group Gram Matrix,Lapack,7,1,10,4.532475
Group Right Multiplication,Reptile,3,1,10,0.000063
Group Right Multiplication,Reptile,4,1,10,0.000372
Group Right Multiplication,Reptile,5,1,10,0.003125
Group Right Multiplication,Reptile,6,1,10,0.025932
Group Right Multiplication,Reptile,7,1,10,0.284216
Group Right Multiplication,Lapack,3,1,10,0.000132
Group Right Multiplication,Lapack,4,1,10,0.001112
Group Right Multiplication,Lapack,5,1,10,0.013505
Group Right Multiplication,Lapack,6,1,10,0.099813
Group Right Multiplication,Lapack,7,1,10,1.624655
Group Left Multiplication,Reptile,3,1,10,0.000036
Group Left Multiplication,Reptile,4,1,10,0.000236
Group Left Multiplication,Reptile,5,1,10,0.002303
Group Left Multiplication,Reptile,6,1,10,0.022452
Group Left Multiplication,Reptile,7,1,10,0.246744
Group Left Multiplication,Lapack,3,1,10,0.000132
Group Left Multiplication,Lapack,4,1,10,0.000973
Group Left Multiplication,Lapack,5,1,10,0.015039
Group Left Multiplication,Lapack,6,1,10,0.101973
Group Left Multiplication,Lapack,7,1,10,1.667613
Multiquery-all,Reptile,3,3,1000000,0.033406
Multiquery-all,Reptile,3,3,3000000,0.096328
Multiquery-all,Reptile,3,3,5000000,0.156033
Multiquery-all,Reptile,3,3,7000000,0.215132
Multiquery-gram matrix,LMFAO,3,3,1000000,0.105
Multiquery-gram matrix,LMFAO,3,3,3000000,0.312
Multiquery-gram matrix,LMFAO,3,3,5000000,0.439
Multiquery-gram matrix,LMFAO,3,3,7000000,0.669
Multiquery-count,LMFAO,3,3,1000000,0.023
Multiquery-count,LMFAO,3,3,3000000,0.068
Multiquery-count,LMFAO,3,3,5000000,0.101
Multiquery-count,LMFAO,3,3,7000000,0.153
Drill down-initialize,cache,3,3,1000000,0.013554
Drill down-first,cache,3,3,1000000,0.026443
Drill down-second,cache,3,3,1000000,0.016556
Drill down-initialize,dynamic,3,3,1000000,0.013443
Drill down-first,dynamic,3,3,1000000,0.02486
Drill down-second,dynamic,3,3,1000000,0.027328
Drill down-first,static,3,3,1000000,0.051123
Drill down-second,static,3,3,1000000,0.067493
Drill down-initialize,cache,3,4,1000000,0.026948
Drill down-first,cache,3,4,1000000,0.041066
Drill down-second,cache,3,4,1000000,0.021974
Drill down-initialize,dynamic,3,4,1000000,0.026212
Drill down-first,dynamic,3,4,1000000,0.041459
Drill down-second,dynamic,3,4,1000000,0.044125
Drill down-first,static,3,4,1000000,0.089824
Drill down-second,static,3,4,1000000,0.10229
Drill down-initialize,cache,3,5,1000000,0.042737
Drill down-first,cache,3,5,1000000,0.051886
Drill down-second,cache,3,5,1000000,0.023484
Drill down-initialize,dynamic,3,5,1000000,0.042196
Drill down-first,dynamic,3,5,1000000,0.049943
Drill down-second,dynamic,3,5,1000000,0.053781
Drill down-first,static,3,5,1000000,0.114943
Drill down-second,static,3,5,1000000,0.124167

